PrefixAgent: An LLM-Powered Design Framework for Efficient Prefix Adder Optimization

Prefix adders are fundamental arithmetic circuits, but their design space grows exponentially with bit-width, posing significant optimization challenges. Previous works face limitations in performance, generalization, and scalability. To address these challenges, we propose PrefixAgent, an LLM-powered framework that enables efficient prefix adder optimization. Firstly, we reformulate the problem into two subtasks, namely backbone synthesis and structure refinement, which effectively reduce the search space. The LLM performs these two phases of optimization by invoking tools through function calls, enabling it to iteratively construct the backbone and refine local structures based on reasoning and EDA feedback. Secondly, this new design perspective allows us to systematically collect large-scale, high-quality supervision data. We leverage the rewriting and equality saturation capabilities of e-graphs to comprehensively explore the prefix adder solution space. In addition, the explainability of e-graphs enables us to extract fine-grained rewrite trajectories, which serve as interpretable and effective training data. PrefixAgent is then fine-tuned on this dataset, significantly enhancing its optimization ability and reasoning generalization. Experimental results show that PrefixAgent synthesizes prefix adders with smaller areas than baseline methods in nearly all configurations, with the advantage growing at larger bit-widths, and it remains effective under a commercial EDA flow.

==> hv.dat <==
%% LaTeX2e file `hv.dat'
%% generated by the `filecontents' environment
%% from source `TCAD-LLM-Datapath' on 2025/07/23.
%%
x  mcts rl vae ours
0.8   17533 20983 22849 1375
2.8   32456 35345 38895 2989
4.8   62389 67368 69087 7983




==> pgfplot/data/processed/mcts16.csv <==
bit_width,delay,area,name
16,0.3075,238.0,MCTS
16,0.3091,234.0,MCTS
16,0.3232,214.0,MCTS
16,0.3589,210.0,MCTS
16,0.3768,206.0,MCTS
16,0.4151,202.0,MCTS
16,0.458,198.0,MCTS
16,0.4993,197.0,MCTS
16,0.5038,194.0,MCTS
16,0.5451,192.0,MCTS


==> pgfplot/data/processed/mcts32.csv <==
bit_width,delay,area,name
32,0.4248,504.0,MCTS
32,0.439,496.0,MCTS
32,0.4594,472.0,MCTS
32,0.499,464.0,MCTS
32,0.5008,460.0,MCTS
32,0.5147,452.0,MCTS
32,0.5269,448.0,MCTS
32,0.5353,440.0,MCTS
32,0.5404,436.0,MCTS
32,0.5963,432.0,MCTS
32,0.6384,428.0,MCTS
32,0.6865,424.0,MCTS
32,0.7189,420.0,MCTS
32,0.7458,416.0,MCTS
32,0.7887,412.0,MCTS
32,0.8433,408.0,MCTS
32,0.8823,404.0,MCTS
32,0.9383,400.0,MCTS
32,0.9891,396.0,MCTS


==> pgfplot/data/processed/mcts64.csv <==
bit_width,delay,area,name
64,0.6013,1219.0,MCTS
64,0.603,1140.0,MCTS
64,0.6128,1130.0,MCTS
64,0.6383,1013.0,MCTS
64,0.649,977.0,MCTS
64,0.6994,965.0,MCTS
64,0.7596,961.0,MCTS
64,0.7607,941.0,MCTS
64,0.778,929.0,MCTS
64,0.8123,925.0,MCTS
64,0.8508,913.0,MCTS
64,0.9111,905.0,MCTS
64,1.0334,893.0,MCTS
64,1.049,890.0,MCTS
64,1.0824,886.0,MCTS
64,1.0979,882.0,MCTS
64,1.1468,878.0,MCTS
64,1.1522,874.0,MCTS
64,1.1951,870.0,MCTS
64,1.2094,866.0,MCTS
64,1.3295,862.0,MCTS
64,2.5536,849.0,MCTS
64,2.6291,848.0,MCTS
64,2.6637,847.0,MCTS
64,2.6685,846.0,MCTS
64,2.7116,845.0,MCTS


==> pgfplot/data/processed/ours16.csv <==
bit_width,delay,area,name
16,0.3232,214.0,ours
16,0.3768,206.0,ours
16,0.405,204.0,ours
16,0.446,198.0,ours
16,0.4963,192.0,ours
16,0.5474,188.0,ours


==> pgfplot/data/processed/ours32.csv <==
bit_width,delay,area,name
32,0.4321,444.0,ours
32,0.6113,428.0,ours
32,0.6993,420.0,ours
32,0.7957,406.0,ours
32,0.8973,398.0,ours
32,0.9951,386.0,ours



==> pgfplot/data/processed/ours64.csv <==
bit_width,delay,area,name
64,0.5383,925.0,ours
64,0.7364,905.0,ours
64,0.8305,897.0,ours
64,0.9657,886.0,ours
64,1.0537,878.0,ours
64,1.3951,836.0,ours


==> pgfplot/data/processed/prefixgpt16.csv <==
bit_width,delay,area,name
16,0.5061,190.0,PrefixGPT
16,0.4460,198.0,PrefixGPT
16,0.4282,200.0,PrefixGPT
16,0.3909,204.0,PrefixGPT
16,0.3746,206.0,PrefixGPT
16,0.3646,209.0,PrefixGPT
16,0.3361,213.0,PrefixGPT
16,0.3196,216.0,PrefixGPT
16,0.3128,217.0,PrefixGPT
16,0.3047,220.0,PrefixGPT
16,0.3026,226.0,PrefixGPT
16,0.2937,234.0,PrefixGPT


==> pgfplot/data/processed/prefixgpt32.csv <==
bit_width,delay,area,name
32,0.9818,393.0,PrefixGPT
32,0.8636,399.0,PrefixGPT
32,0.7595,409.0,PrefixGPT
32,0.6840,420.5,PrefixGPT
32,0.6212,427.0,PrefixGPT
32,0.5588,435.0,PrefixGPT
32,0.5480,437.0,PrefixGPT
32,0.5168,454.7,PrefixGPT
32,0.4680,461.0,PrefixGPT
32,0.4515,474.0,PrefixGPT
32,0.4414,481.0,PrefixGPT


==> pgfplot/data/processed/prefixgpt64.csv <==
bit_width,delay,area,name
64,2.5032,839.0,PrefixGPT
64,1.6255,867.0,PrefixGPT
64,1.0266,906.0,PrefixGPT
64,0.9056,927.0,PrefixGPT
64,0.7741,981.0,PrefixGPT
64,0.7066,1015.0,PrefixGPT
64,0.7016,1049.0,PrefixGPT
64,0.6777,1083.0,PrefixGPT
64,0.6430,1117.0,PrefixGPT
64,0.5754,1151.0,PrefixGPT
64,0.5617,1185.0,PrefixGPT
64,0.5499,1219.0,PrefixGPT


==> pgfplot/data/processed/rl16.csv <==
bit_width,delay,area,name
16,0.301,234.0,RL
16,0.301,234.0,RL
16,0.3065,230.0,RL
16,0.3065,230.0,RL
16,0.3448,222.0,RL
16,0.3448,222.0,RL
16,0.3525,218.0,RL
16,0.3525,218.0,RL
16,0.3705,214.0,RL
16,0.3705,214.0,RL
16,0.3842,206.0,RL
16,0.3842,206.0,RL
16,0.405,204.0,RL
16,0.4227,202.0,RL
16,0.4703,198.0,RL
16,0.5035,194.0,RL


==> pgfplot/data/processed/rl32.csv <==
bit_width,delay,area,name
32,0.4608,524.0,RL
32,0.4737,508.0,RL
32,0.4738,500.0,RL
32,0.4843,484.0,RL
32,0.5015,480.0,RL
32,0.5027,472.0,RL
32,0.5063,468.0,RL
32,0.5261,460.0,RL
32,0.5408,452.0,RL
32,0.568,448.0,RL
32,0.6004,440.0,RL
32,0.6466,436.0,RL
32,0.7601,416.0,RL
32,0.8162,412.0,RL
32,0.921,404.0,RL
32,0.9446,397.0,RL
32,0.9931,396.0,RL
32,1.0292,392.0,RL
32,1.0429,389.0,RL
32,1.05,388.0,RL


==> pgfplot/data/processed/rl64.csv <==
bit_width,delay,area,name
64,0.5223,1221.0,RL
64,0.5249,1217.0,RL
64,0.5382,1181.0,RL
64,0.542,1173.0,RL
64,0.549,1169.0,RL
64,0.5538,1161.0,RL
64,0.5701,1157.0,RL
64,0.5777,1149.0,RL
64,0.5836,1141.0,RL
64,0.6166,1129.0,RL
64,0.6459,1125.0,RL
64,0.6462,1121.0,RL
64,0.6497,1117.0,RL
64,0.6516,1101.0,RL
64,0.7178,1097.0,RL
64,0.7352,1017.0,RL
64,0.7387,973.0,RL
64,0.9649,957.0,RL
64,0.9726,949.0,RL
64,0.9992,937.0,RL
64,1.0277,933.0,RL
64,1.1165,929.0,RL
64,1.1253,882.0,RL
64,1.818,881.0,RL
64,1.851,878.0,RL
64,1.9066,877.0,RL
64,1.9381,872.0,RL
64,2.0169,871.0,RL
64,2.0449,869.0,RL
64,2.0456,868.0,RL
64,2.047,867.0,RL
64,2.083,865.0,RL
64,2.0864,864.0,RL
64,2.1169,863.0,RL
64,2.1174,862.0,RL
64,2.1645,861.0,RL
64,2.1901,860.0,RL
64,2.1954,858.0,RL
64,2.24,856.0,RL
64,2.2659,853.0,RL
64,2.3008,852.0,RL
64,2.3187,851.0,RL
64,2.3491,850.0,RL
64,2.3722,848.0,RL
64,2.3733,847.0,RL
64,2.3784,846.0,RL
64,2.414,845.0,RL


==> pgfplot/data/processed/vae16.csv <==
bit_width,delay,area,name
16,0.301,234.0,vae
16,0.3221,230.0,vae
16,0.3412,226.0,vae
16,0.3425,222.0,vae
16,0.3541,218.0,vae
16,0.3543,214.0,vae
16,0.3982,211.0,vae
16,0.419,206.0,vae
16,0.4227,202.0,vae
16,0.4227,202.0,vae
16,0.4651,198.0,vae
16,0.5109,194.0,vae
16,0.5188,193.0,vae

==> pgfplot/data/processed/vae32.csv <==
bit_width,delay,area,name
32,0.4301,536.0,vae
32,0.4472,532.0,vae
32,0.4919,512.0,vae
32,0.4925,508.0,vae
32,0.4936,484.0,vae
32,0.5027,472.0,vae
32,0.5444,464.0,vae
32,0.5964,456.0,vae
32,0.6054,452.0,vae
32,0.6115,448.0,vae
32,0.6742,436.0,vae
32,0.6769,424.0,vae
32,0.7323,420.0,vae
32,0.7601,416.0,vae
32,0.9446,397.0,vae
32,0.9931,396.0,vae
32,1.0429,389.0,vae
32,1.0517,388.0,vae


==> pgfplot/data/processed/vae64.csv <==
bit_width,delay,area,name
64,0.5223,1221.0,vae
64,0.5422,1205.0,vae
64,0.5479,1177.0,vae
64,0.5536,1173.0,vae
64,0.5549,1169.0,vae
64,0.5581,1165.0,vae
64,0.5772,1161.0,vae
64,0.5777,1149.0,vae
64,0.5836,1141.0,vae
64,0.6364,1129.0,vae
64,0.6801,1125.0,vae
64,0.736,1065.0,vae
64,0.746,1057.0,vae
64,0.7465,1009.0,vae
64,0.9634,977.0,vae
64,0.9726,949.0,vae
64,1.0277,933.0,vae
64,1.1971,890.0,vae
64,1.7686,889.0,vae
64,1.8217,883.0,vae
64,1.8599,882.0,vae
64,1.944,876.0,vae
64,1.9664,875.0,vae
64,2.0382,871.0,vae
64,2.0479,869.0,vae
64,2.0629,868.0,vae
64,2.0993,867.0,vae
64,2.1129,865.0,vae
64,2.1245,863.0,vae
64,2.1645,861.0,vae
64,2.2287,859.0,vae
64,2.2738,856.0,vae
64,2.3092,853.0,vae
64,2.3418,852.0,vae
64,2.3448,851.0,vae
64,2.3502,850.0,vae
64,2.3784,846.0,vae
64,2.414,845.0,vae

